Complex Approximate Message Passing with Non-separable Denoising

Approximate Message Passing (AMP) is a general framework for iterative algorithms, originally developed for compressed sensing and later extended to a wide range of high-dimensional inference problems. Although recent work has advanced matrix AMP, complex AMP, and AMP for non-separable functions independently, a unified state evolution theory for complex AMP with non-separable denoisers has been lacking. This article fills that gap by establishing state evolution in the setting of complex, non-separable denoising functions. The proposed approach constructs an augmented real-valued system that lifts the problem to a higher-dimensional space, then recovers the complex domain through a many-to-one canonical transformation. Under this construction, the Onsager correction naturally involves Wirtinger derivatives, and the resulting state evolution reduces to scalar complex recursions despite the non-separable structure of the denoisers. The framework extends to the matrix-valued setting, accommodating multiple feature vectors simultaneously. This generalization enables AMP to exploit joint structural constraints, such as simultaneous group and element sparsity, in complex-valued recovery problems. The complex sparse group least absolute shrinkage and selection operator (LASSO) serves as a key instantiation, motivated by preamble detection in Orthogonal Time-Frequency Space (OTFS)-based unsourced random access. Numerical experiments confirm that state evolution accurately predicts performance and show that complex non-separable denoising can produce significant gains over separable and real-valued alternatives.

==> Figures/nmse_vs_iter.dat <==
iteration nmse_amp se_amp nmse_ista
0 1 1 1
1 0.577322 0.574284 0.862924
2 0.522577 0.420815 0.797676
3 0.405789 0.341683 0.733956
4 0.360959 0.292352 0.686946
5 0.314565 0.256914 0.646801
6 0.285835 0.232299 0.613492
7 0.26088 0.213976 0.584869
8 0.242395 0.200008 0.560097
9 0.22677 0.189662 0.538345
10 0.21423 0.18047 0.519067
11 0.203523 0.172839 0.501825
12 0.194637 0.166321 0.486287
13 0.186957 0.161164 0.472189
14 0.180425 0.156729 0.45932
15 0.174752 0.152769 0.44751
16 0.169851 0.149544 0.436621
17 0.165525 0.146799 0.426538
18 0.16174 0.143871 0.417165
19 0.158391 0.141692 0.408421
20 0.155423 0.140491 0.400238
21 0.152779 0.13963 0.392558
22 0.150422 0.137543 0.38533
23 0.148316 0.13622 0.378511
24 0.146435 0.135472 0.372063
25 0.144743 0.134932 0.365954
26 0.143228 0.133971 0.360155
27 0.141858 0.132654 0.35464
28 0.14062 0.132081 0.349386
29 0.139501 0.131612 0.344374
30 0.13849 0.130828 0.339585
31 0.137569 0.130271 0.335003
32 0.136736 0.130417 0.330614
33 0.135972 0.130175 0.326404
34 0.135287 0.129947 0.322361
35 0.134661 0.12931 0.318474
36 0.134096 0.128554 0.314734
37 0.133573 0.128598 0.311131
38 0.133101 0.128791 0.307657
39 0.132668 0.128874 0.304305
40 0.132274 0.129104 0.301068
41 0.131911 0.12823 0.297939
42 0.131583 0.128619 0.294913
43 0.131283 0.128528 0.291984
44 0.131008 0.128084 0.289147
45 0.130754 0.127711 0.286397
46 0.130526 0.128222 0.28373
47 0.130317 0.12871 0.281142
48 0.130129 0.128506 0.27863
49 0.12995 0.128129 0.276189
50 0.129785 0.128126 0.273816
51 0.129635 0.12806 0.271509
52 0.1295 0.128114 0.269264
53 0.129371 0.127581 0.267079
54 0.129259 0.127726 0.264951
55 0.129151 0.12751 0.262878
56 0.129056 0.12804 0.260858
57 0.128966 0.128005 0.258888
58 0.128887 0.127924 0.256966
59 0.128809 0.128061 0.255091
60 0.128745 0.128023 0.253261
61 0.128681 0.128018 0.251474
62 0.128622 0.12753 0.249728
63 0.128567 0.127722 0.248022
64 0.128521 0.127251 0.246355
65 0.128477 0.127615 0.244725
66 0.128438 0.127434 0.243131
67 0.128397 0.127502 0.241572
68 0.128362 0.127378 0.240046
69 0.12833 0.127677 0.238552
70 0.128301 0.128312 0.23709
71 0.12827 0.128707 0.235658
72 0.128246 0.128775 0.234255
73 0.128226 0.129356 0.232881
74 0.128205 0.129351 0.231534
75 0.128184 0.129554 0.230214
76 0.128164 0.12828 0.22892
77 0.128147 0.128063 0.227651
78 0.128134 0.128337 0.226406
79 0.128119 0.128301 0.225185
80 0.128104 0.127886 0.223986
81 0.128093 0.12822 0.22281
82 0.128086 0.128577 0.221656
83 0.128074 0.128861 0.220523
84 0.128063 0.128699 0.21941
85 0.128054 0.12788 0.218317
86 0.128047 0.127796 0.217244
87 0.128038 0.12722 0.216189
88 0.12803 0.127298 0.215153
89 0.128022 0.127782 0.214135
90 0.128021 0.127829 0.213134
91 0.128016 0.126998 0.21215
92 0.128009 0.12683 0.211182
93 0.128004 0.126315 0.210231
94 0.128001 0.126761 0.209296
95 0.127996 0.126969 0.208375
96 0.127993 0.126005 0.20747
97 0.12799 0.127016 0.20658
98 0.127988 0.126323 0.205704
99 0.127984 0.126722 0.204841
100 0.12798 0.127466 0.203993
101 0.127976 0.12833 0.203157
102 0.127975 0.128892 0.202335
103 0.127972 0.128349 0.201525
104 0.127971 0.128492 0.200728
105 0.127972 0.127996 0.199943
106 0.127974 0.128548 0.19917
107 0.127968 0.128335 0.198408
108 0.127965 0.128291 0.197658
109 0.127962 0.128136 0.196918
110 0.127963 0.127673 0.19619
111 0.127961 0.128164 0.195473
112 0.12796 0.126811 0.194765
113 0.127958 0.127018 0.194068
114 0.12796 0.127028 0.193381
115 0.127958 0.12697 0.192704
116 0.127955 0.127386 0.192037
117 0.127955 0.127182 0.191378
118 0.127958 0.126184 0.190729
119 0.127956 0.125901 0.19009
120 0.127957 0.126391 0.189458
121 0.127954 0.126119 0.188836
122 0.127952 0.126401 0.188222
123 0.127951 0.127 0.187616
124 0.127951 0.127581 0.187019
125 0.12795 0.12768 0.18643
126 0.127954 0.127292 0.185848
127 0.127953 0.127654 0.185274
128 0.127953 0.128461 0.184708
129 0.127952 0.128138 0.18415
130 0.127951 0.128931 0.183598
131 0.127949 0.128684 0.183054
132 0.12795 0.128767 0.182517
133 0.127949 0.128322 0.181986
134 0.127951 0.128062 0.181463
135 0.127952 0.127517 0.180946
136 0.12795 0.127328 0.180436
137 0.127947 0.127521 0.179932
138 0.12795 0.128131 0.179435
139 0.127948 0.127614 0.178943
140 0.127948 0.127607 0.178458
141 0.12795 0.127642 0.177979
142 0.127952 0.127936 0.177506
143 0.127949 0.126689 0.177038
144 0.127946 0.12637 0.176577
145 0.127945 0.127106 0.17612
146 0.127947 0.126557 0.17567
147 0.127948 0.126817 0.175225
148 0.12795 0.128289 0.174785
149 0.12795 0.128572 0.17435
150 0.127953 0.128925 0.173921
151 0.127949 0.129201 0.173497
152 0.127945 0.129723 0.173077
153 0.127944 0.129338 0.172663
154 0.127947 0.129117 0.172253
155 0.127948 0.12822 0.171848
156 0.12795 0.127804 0.171448
157 0.127948 0.128514 0.171053
158 0.127948 0.1279 0.170662
159 0.127947 0.128114 0.170275
160 0.127947 0.128543 0.169893
161 0.127947 0.128519 0.169516
162 0.12795 0.128078 0.169142
163 0.12795 0.128008 0.168773
164 0.127948 0.128352 0.168408
165 0.127948 0.128331 0.168047
166 0.127947 0.127863 0.16769
167 0.127944 0.127865 0.167337
168 0.127944 0.128111 0.166988
169 0.127946 0.126971 0.166643
170 0.127951 0.127207 0.166302
171 0.12795 0.128036 0.165964
172 0.127949 0.128265 0.16563
173 0.127946 0.128282 0.1653
174 0.127949 0.127813 0.164973
175 0.127948 0.12752 0.16465
176 0.127948 0.127925 0.16433
177 0.127947 0.128467 0.164014
178 0.127949 0.128721 0.163701
179 0.127946 0.1288 0.163391
180 0.127946 0.127989 0.163085
181 0.127946 0.127986 0.162782
182 0.127947 0.127696 0.162482
183 0.127949 0.127257 0.162185
184 0.127949 0.127467 0.161892
185 0.127948 0.127534 0.161601
186 0.12795 0.127277 0.161314
187 0.127948 0.127187 0.161029
188 0.127945 0.127423 0.160748
189 0.127945 0.126306 0.160469
190 0.127949 0.126796 0.160193
191 0.127947 0.126901 0.159921
192 0.127948 0.127011 0.159651
193 0.127947 0.127509 0.159383
194 0.127949 0.127093 0.159119
195 0.127948 0.127338 0.158857
196 0.127948 0.127401 0.158597
197 0.127945 0.127909 0.158341
198 0.127949 0.12766 0.158087
199 0.127948 0.128357 0.157835
200 0.127946 0.128391 0.157586


==> Figures/nmse_vs_snr.dat <==
snr_db nmse_group_lasso se_group_lasso nmse_lasso se_lasso nmse_real_sgl se_real_sgl nmse_sgl se_sgl std_sgl
10 0.399138 0.390217 0.331177 0.334406 0.380941 0.374284 0.290755 0.291877 0.0258029
15 0.358433 0.357134 0.219579 0.216532 0.237456 0.233728 0.162981 0.159238 0.0228785
20 0.346516 0.34468 0.153243 0.150059 0.166498 0.165443 0.089951 0.0871661 0.0199499
25 0.345567 0.340125 0.124446 0.115266 0.128693 0.120722 0.0547166 0.0515071 0.0204146
30 0.34142 0.336471 0.103443 0.0966544 0.115594 0.110519 0.036312 0.0314159 0.0170401
35 0.340041 0.335862 0.100347 0.0883199 0.109036 0.102423 0.0300966 0.0230742 0.0190822
40 0.341797 0.33692 0.0978326 0.0868723 0.110565 0.0975807 0.0248266 0.019148 0.0194017

